Seeding the Second Star: enrichment from population III, dust evolution, and cloud collapse

We investigate the formation of extremely metal-poor (EMP) stars that are observed in the Galactic halo and neighboring ultra-faint dwarf galaxies. Their low metal abundances (${\rm [Fe/H]} < -3$) indicate that their parent clouds were enriched by a single or several supernovae (SNe) from the first (Pop III) stars. In this study, we perform numerical simulations of the entire formation sequence of a EMP star through the feedback effects of photo-ionization and metal-enrichment by a Pop III SN. We for the first time employ a metal/dust properties calculated consistently with the progenitor model, and solve all relevant radiative cooling processes and chemical reactions including metal molecular formation and grain growth until the protostar formation. In a minihalo (MH) with mass $1.77\times 10^{6} \ {\rm M}_{\bigodot}$, a Pop III star with mass $13 \ {\rm M}_{\bigodot}$ forms at redshift $z=12.1$. After its SN explosion, the shocked gas falls back into the central MH internally enriching itself. The metallicity in the recollapsing region is $2.6\times 10^{-4} \ {\rm Z}_{\bigodot}$ (${\rm [Fe/H]} = -3.42$). The recollapsing cloud undergoes cooling by HD, CO, and OH molecules and heating along with H$_2$ formation. Eventually by grain growth and dust cooling, knotty filaments appear in the central 100 au region with the help of turbulence driven by the SN, leading to the formation of low-mass EMP stars surviving until the present day.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
